MeerTRAP: Twelve Galactic fast transients detected in a real-time, commensal MeerKAT survey

MeerTRAP is a real-time untargeted search project using the MeerKAT telescope to find single pulses from fast radio transients and pulsars. It is performed commensally with the MeerKAT large survey projects (LSPs), using data from up to 64 of MeerKAT's 13.96~m dishes to form hundreds of coherent beams on sky, each of which is processed in real time to search for millisecond-duration pulses. We present the first twelve Galactic sources discovered by MeerTRAP, with DMs in the range of 33--381~pc~cm$^{-3}$. One source may be Galactic or extragalactic depending on the Galactic electron density model assumed. Follow-up observations performed with the MeerKAT, Lovell, and Parkes radio telescopes have detected repeat pulses from seven of the twelve sources. Pulse periods have been determined for four sources. Another four sources could be localised to the arcsecond-level using a novel implementation of the tied-array beam localisation method.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
